Improving Blind Source Separation Performance By Adaptive Array Geometries For Humanoid Robots

In this paper, the concept of an adaptation algorithm is proposed, which can be used to blindly adapt the microphone array geometry of a humanoid robot such that the performance of the underlying signal separation algorithm is improved. As a decisive feature, an online performance measure for blind source separation is introduced which allows a robust and reliable estimation of the instantaneous separation performance based on currently observable data. Experimental results from a simulated environment confirm the efficacy of the concept.

==> adaptation_strategy.dat <==
1	1.500000e+00
2	6.666667e-01
3	1.250000e+00
4	8.000000e-01
5	1.166667e+00
6	8.571429e-01
7	1.125000e+00
8	8.888889e-01


==> comparison_SIRmean_MSC_200ms_L1024.dat <==
x SIRmean MSC 
1.000000 4.570000 0.173000 
2.000000 5.900000 0.153000 
3.000000 7.080000 0.142000 
4.000000 7.740000 0.138000 

==> results_adaptation_200ms_L1024.dat <==
x MSCleft MSCright SIRmeanleft SIRmeanright SIRfinal micPosleft micPosright 
1.000000 0.854309 0.898568 0.830333 0.894953 0.830333 2.000000 1.000000 
2.000000 0.735218 0.807473 1.327667 1.495262 1.327667 2.000000 1.000000 
3.000000 0.606535 0.690776 1.653664 2.066275 1.653664 2.000000 1.000000 
4.000000 0.504736 0.571449 1.851555 2.564825 1.851555 2.000000 1.000000 
5.000000 0.454911 0.506212 2.248296 2.948339 2.248296 2.000000 1.000000 
6.000000 0.411506 0.462622 2.544384 3.121353 2.544384 2.000000 1.000000 
7.000000 0.363054 0.406611 2.704223 3.278539 2.704223 2.000000 1.000000 
8.000000 0.377160 0.408900 2.828097 3.369817 2.828097 2.000000 1.000000 
9.000000 0.387715 0.407408 3.110136 3.569349 3.110136 2.000000 1.000000 
10.000000 0.413237 0.414623 4.408482 4.381825 4.408482 2.000000 1.000000 
11.000000 0.321603 0.335723 5.261688 4.855754 5.261688 2.000000 1.000000 
12.000000 0.247133 0.287621 5.561631 5.177343 5.561631 2.000000 1.000000 
13.000000 0.239227 0.284414 5.782736 5.497911 5.782736 2.000000 1.000000 
14.000000 0.243704 0.269486 5.948628 5.495807 5.948628 2.000000 1.000000 
15.000000 0.219410 0.249185 6.237370 5.892590 6.237370 2.000000 1.000000 
16.000000 0.203856 0.240599 6.901038 6.714904 6.901038 2.000000 1.000000 
17.000000 0.193995 0.232511 7.192873 7.040232 7.192873 2.000000 1.000000 
18.000000 0.187836 0.226686 7.299539 7.115905 7.299539 2.000000 1.000000 
19.000000 0.173334 0.215664 7.619575 7.369315 7.619575 2.000000 1.000000 
20.000000 0.152818 0.915190 7.687161 1.215378 7.687161 2.000000 3.000000 
21.000000 0.141707 0.613226 7.741477 2.071966 7.741477 2.000000 3.000000 
22.000000 0.142887 0.506823 7.765492 2.633724 7.765492 2.000000 3.000000 
23.000000 0.138980 0.400962 7.782242 3.302793 7.782242 2.000000 3.000000 
24.000000 0.142607 0.344198 7.792335 3.712621 7.792335 2.000000 3.000000 
25.000000 0.133699 0.308633 7.800047 3.768773 7.800047 2.000000 3.000000 
26.000000 0.135819 0.277673 7.806463 3.917652 7.806463 2.000000 3.000000 
27.000000 0.135870 0.278803 7.810008 4.156003 7.810008 2.000000 3.000000 
28.000000 0.142072 0.285023 7.821046 4.923124 7.821046 2.000000 3.000000 
29.000000 0.140506 0.250140 7.846043 5.489890 7.846043 2.000000 3.000000 
30.000000 0.135013 0.226560 7.869069 5.305173 7.869069 2.000000 3.000000 
31.000000 0.150980 0.222913 7.899851 5.449759 7.899851 2.000000 3.000000 
32.000000 0.127226 0.224335 7.917414 6.399648 7.917414 2.000000 3.000000 
33.000000 0.128927 0.193271 7.928241 7.004235 7.928241 2.000000 3.000000 
34.000000 0.133438 0.179380 7.938826 7.814312 7.938826 2.000000 3.000000 
35.000000 0.127414 0.177736 7.947157 8.532119 7.947157 2.000000 3.000000 
36.000000 0.134993 0.155192 7.963550 8.975396 7.963550 2.000000 3.000000 
37.000000 0.137770 0.140312 7.987414 9.015477 7.987414 2.000000 3.000000 
38.000000 0.134354 0.135241 8.002202 9.111278 8.002202 2.000000 3.000000 
39.000000 0.125344 0.140534 8.013973 9.147181 9.147181 4.000000 3.000000 
40.000000 0.474923 0.139833 2.060280 9.219157 9.219157 4.000000 3.000000 
41.000000 0.518526 0.143538 3.678565 9.265156 9.265156 4.000000 3.000000 
42.000000 0.453394 0.134554 4.695332 9.282505 9.282505 4.000000 3.000000 
43.000000 0.374054 0.128509 5.157894 9.284819 9.284819 4.000000 3.000000 
44.000000 0.304160 0.133657 5.702497 9.281334 9.281334 4.000000 3.000000 
45.000000 0.249841 0.136670 5.812241 9.289144 9.289144 4.000000 3.000000 
46.000000 0.233796 0.130333 6.263946 9.389253 9.389253 4.000000 3.000000 
47.000000 0.229794 0.125598 7.827507 9.482751 9.482751 4.000000 3.000000 
48.000000 0.173937 0.124642 8.280355 9.505273 9.505273 4.000000 3.000000 
49.000000 0.166504 0.133323 8.625816 9.508284 9.508284 4.000000 3.000000 
50.000000 0.164110 0.133494 9.129874 9.508797 9.508797 4.000000 3.000000 
51.000000 0.134589 0.134264 9.257878 9.532016 9.532016 4.000000 3.000000 
52.000000 0.147263 0.142384 10.199351 9.560089 9.560089 4.000000 3.000000 
53.000000 0.109818 0.123837 10.822591 9.583861 9.583861 4.000000 3.000000 
54.000000 0.096018 0.119630 10.881182 9.602710 9.602710 4.000000 3.000000 
55.000000 0.100510 0.118997 10.453073 9.615850 10.453073 4.000000 3.000000 
56.000000 0.104080 0.119274 10.222814 9.678706 10.222814 4.000000 3.000000 
57.000000 0.102040 0.136907 10.628425 9.768172 10.628425 4.000000 3.000000 

==> results_adaptation_200ms_L1024_markers.dat <==
x MSCleft MSCright SIRmeanleft SIRmeanright SIRfinal micPosleft micPosright 
1.000000 0.854309 0.898568 0.830333 0.894953 0.830333 2.000000 1.000000 
5.000000 0.454911 0.506212 2.248296 2.948339 2.248296 2.000000 1.000000 
9.000000 0.387715 0.407408 3.110136 3.569349 3.110136 2.000000 1.000000 
13.000000 0.239227 0.284414 5.782736 5.497911 5.782736 2.000000 1.000000 
17.000000 0.193995 0.232511 7.192873 7.040232 7.192873 2.000000 1.000000 
21.000000 0.141707 0.613226 7.741477 2.071966 7.741477 2.000000 3.000000 
25.000000 0.133699 0.308633 7.800047 3.768773 7.800047 2.000000 3.000000 
29.000000 0.140506 0.250140 7.846043 5.489890 7.846043 2.000000 3.000000 
33.000000 0.128927 0.193271 7.928241 7.004235 7.928241 2.000000 3.000000 
37.000000 0.137770 0.140312 7.987414 9.015477 7.987414 2.000000 3.000000 
41.000000 0.518526 0.143538 3.678565 9.265156 9.265156 4.000000 3.000000 
45.000000 0.249841 0.136670 5.812241 9.289144 9.289144 4.000000 3.000000 
49.000000 0.166504 0.133323 8.625816 9.508284 9.508284 4.000000 3.000000 
53.000000 0.109818 0.123837 10.822591 9.583861 9.583861 4.000000 3.000000 
57.000000 0.102040 0.136907 10.628425 9.768172 10.628425 4.000000 3.000000 

==> weightingFunctionMSC.dat <==
x y 
0.000000 -82.863821 
15.625000 -77.468675 
31.250000 -71.511724 
46.875000 -59.205762 
62.500000 -49.523376 
78.125000 -41.656544 
93.750000 -34.318136 
109.375000 -26.984545 
125.000000 -19.965005 
140.625000 -13.969974 
156.250000 -10.279933 
171.875000 -8.282552 
187.500000 -6.634363 
203.125000 -5.103857 
218.750000 -3.858629 
234.375000 -2.994319 
250.000000 -2.204465 
265.625000 -1.846225 
281.250000 -2.486692 
296.875000 -4.019804 
312.500000 -5.359051 
328.125000 -6.030947 
343.750000 -6.549299 
359.375000 -7.093995 
375.000000 -7.635458 
390.625000 -8.343625 
406.250000 -9.599806 
421.875000 -10.263438 
437.500000 -9.855679 
453.125000 -9.463062 
468.750000 -9.985864 
484.375000 -11.614651 
500.000000 -13.414304 
515.625000 -14.716231 
531.250000 -15.551207 
546.875000 -15.866247 
562.500000 -16.600156 
578.125000 -17.976641 
593.750000 -19.716808 
609.375000 -21.424165 
625.000000 -22.652494 
640.625000 -23.941412 
656.250000 -26.033872 
671.875000 -28.353367 
687.500000 -29.818985 
703.125000 -29.792946 
718.750000 -29.319403 
734.375000 -27.859866 
750.000000 -26.575805 
765.625000 -25.913226 
781.250000 -25.240224 
796.875000 -24.767860 
812.500000 -24.527189 
828.125000 -25.234138 
843.750000 -26.648475 
859.375000 -27.765307 
875.000000 -29.266486 
890.625000 -29.992735 
906.250000 -30.226293 
921.875000 -30.828855 
937.500000 -29.802004 
953.125000 -28.684639 
968.750000 -27.503473 
984.375000 -26.884116 
1000.000000 -26.717377 
1015.625000 -26.648481 
1031.250000 -27.118485 
1046.875000 -27.766782 
1062.500000 -27.834983 
1078.125000 -29.046422 
1093.750000 -30.024649 
1109.375000 -30.228586 
1125.000000 -29.211062 
1140.625000 -27.462639 
1156.250000 -27.091898 
1171.875000 -27.358570 
1187.500000 -26.983832 
1203.125000 -26.788870 
1218.750000 -26.642877 
1234.375000 -26.759035 
1250.000000 -27.539422 
1265.625000 -29.263279 
1281.250000 -31.733220 
1296.875000 -33.225436 
1312.500000 -34.056939 
1328.125000 -34.886511 
1343.750000 -35.275573 
1359.375000 -35.793606 
1375.000000 -36.053915 
1390.625000 -35.983970 
1406.250000 -35.885619 
1421.875000 -35.710289 
1437.500000 -35.518798 
1453.125000 -35.449196 
1468.750000 -35.398038 
1484.375000 -35.627131 
1500.000000 -35.687879 
1515.625000 -35.799923 
1531.250000 -36.074835 
1546.875000 -36.122880 
1562.500000 -36.578469 
1578.125000 -37.198310 
1593.750000 -37.381942 
1609.375000 -37.374552 
1625.000000 -37.462347 
1640.625000 -37.901754 
1656.250000 -38.715057 
1671.875000 -39.593052 
1687.500000 -40.796612 
1703.125000 -41.293860 
1718.750000 -40.904488 
1734.375000 -40.686084 
1750.000000 -41.001668 
1765.625000 -41.220348 
1781.250000 -41.422359 
1796.875000 -41.637033 
1812.500000 -41.628048 
1828.125000 -41.567476 
1843.750000 -41.877572 
1859.375000 -42.852939 
1875.000000 -43.990781 
1890.625000 -44.902978 
1906.250000 -45.484782 
1921.875000 -45.641950 
1937.500000 -45.645480 
1953.125000 -45.403156 
1968.750000 -45.161643 
1984.375000 -45.257484 
2000.000000 -45.222417 
2015.625000 -44.813139 
2031.250000 -44.640499 
2046.875000 -44.898892 
2062.500000 -45.058169 
2078.125000 -45.278713 
2093.750000 -45.982834 
2109.375000 -46.317798 
2125.000000 -46.096322 
2140.625000 -46.015292 
2156.250000 -46.600384 
2171.875000 -47.147497 
2187.500000 -47.390104 
2203.125000 -47.522066 
2218.750000 -47.100058 
2234.375000 -46.147152 
2250.000000 -45.472333 
2265.625000 -45.382454 
2281.250000 -45.504190 
2296.875000 -45.379073 
2312.500000 -44.510576 
2328.125000 -43.527048 
2343.750000 -43.029170 
2359.375000 -43.286940 
2375.000000 -44.469103 
2390.625000 -45.718186 
2406.250000 -46.671063 
2421.875000 -47.151252 
2437.500000 -47.350937 
2453.125000 -48.164055 
2468.750000 -49.259435 
2484.375000 -50.366129 
2500.000000 -51.450474 
2515.625000 -52.269560 
2531.250000 -52.909030 
2546.875000 -53.182261 
2562.500000 -53.523845 
2578.125000 -54.488152 
2593.750000 -55.706016 
2609.375000 -57.103950 
2625.000000 -57.941088 
2640.625000 -58.330829 
2656.250000 -58.531231 
2671.875000 -58.849890 
2687.500000 -59.509200 
2703.125000 -60.260617 
2718.750000 -60.272363 
2734.375000 -59.487047 
2750.000000 -58.434946 
2765.625000 -57.731126 
2781.250000 -57.408359 
2796.875000 -57.153618 
2812.500000 -56.744361 
2828.125000 -55.868764 
2843.750000 -54.835893 
2859.375000 -53.875779 
2875.000000 -53.535761 
2890.625000 -53.587198 
2906.250000 -53.641376 
2921.875000 -53.039362 
2937.500000 -51.787799 
2953.125000 -50.475125 
2968.750000 -49.967873 
2984.375000 -49.966624 
3000.000000 -50.060526 
3015.625000 -49.766041 
3031.250000 -49.059625 
3046.875000 -48.274714 
3062.500000 -47.909558 
3078.125000 -48.019962 
3093.750000 -48.098994 
3109.375000 -47.718836 
3125.000000 -47.099515 
3140.625000 -46.440035 
3156.250000 -46.614814 
3171.875000 -46.892546 
3187.500000 -47.279817 
3203.125000 -47.572731 
3218.750000 -47.866869 
3234.375000 -48.335129 
3250.000000 -49.023179 
3265.625000 -49.421235 
3281.250000 -49.926599 
3296.875000 -50.228780 
3312.500000 -50.312628 
3328.125000 -50.135835 
3343.750000 -50.029517 
3359.375000 -50.001704 
3375.000000 -50.160463 
3390.625000 -50.279419 
3406.250000 -50.346580 
3421.875000 -50.484506 
3437.500000 -50.388966 
3453.125000 -50.578001 
3468.750000 -51.178931 
3484.375000 -51.798614 
3500.000000 -52.107385 
3515.625000 -52.101777 
3531.250000 -52.037286 
3546.875000 -51.955254 
3562.500000 -51.814918 
3578.125000 -51.654054 
3593.750000 -51.778393 
3609.375000 -51.492944 
3625.000000 -51.451139 
3640.625000 -52.075145 
3656.250000 -52.663483 
3671.875000 -52.461037 
3687.500000 -52.409940 
3703.125000 -52.809791 
3718.750000 -52.985377 
3734.375000 -52.565169 
3750.000000 -52.333550 
3765.625000 -51.930071 
3781.250000 -51.379425 
3796.875000 -51.499753 
3812.500000 -52.282420 
3828.125000 -53.324226 
3843.750000 -54.178373 
3859.375000 -55.183215 
3875.000000 -55.996731 
3890.625000 -56.337440 
3906.250000 -56.536960 
3921.875000 -56.598268 
3937.500000 -55.891544 
3953.125000 -55.500946 
3968.750000 -55.212128 
3984.375000 -54.573274 
4000.000000 -53.979569 
4015.625000 -53.529564 
4031.250000 -53.510849 
4046.875000 -53.619642 
4062.500000 -53.793066 
4078.125000 -54.439067 
4093.750000 -55.107475 
4109.375000 -55.514714 
4125.000000 -55.923154 
4140.625000 -56.067125 
4156.250000 -56.195977 
4171.875000 -56.483530 
4187.500000 -57.107783 
4203.125000 -57.974030 
4218.750000 -58.453480 
4234.375000 -58.350202 
4250.000000 -58.318042 
4265.625000 -58.760192 
4281.250000 -59.572295 
4296.875000 -60.477255 
4312.500000 -61.008679 
4328.125000 -60.984534 
4343.750000 -60.705021 
4359.375000 -60.836913 
4375.000000 -61.255613 
4390.625000 -61.691689 
4406.250000 -62.111178 
4421.875000 -62.458598 
4437.500000 -62.997646 
4453.125000 -63.680057 
4468.750000 -64.269789 
4484.375000 -64.777422 
4500.000000 -65.166844 
4515.625000 -65.722711 
4531.250000 -66.054554 
4546.875000 -65.783837 
4562.500000 -65.354708 
4578.125000 -65.038595 
4593.750000 -64.867171 
4609.375000 -65.126669 
4625.000000 -65.702743 
4640.625000 -66.097937 
4656.250000 -65.960083 
4671.875000 -65.488901 
4687.500000 -65.543921 
4703.125000 -65.923664 
4718.750000 -65.887394 
4734.375000 -65.491550 
4750.000000 -65.175300 
4765.625000 -65.020126 
4781.250000 -65.370170 
4796.875000 -65.854786 
4812.500000 -66.634935 
4828.125000 -67.098140 
4843.750000 -67.275099 
4859.375000 -67.351851 
4875.000000 -67.456566 
4890.625000 -67.135394 
4906.250000 -66.331523 
4921.875000 -65.390799 
4937.500000 -64.562284 
4953.125000 -64.234925 
4968.750000 -63.600287 
4984.375000 -63.044340 
5000.000000 -62.884292 
5015.625000 -62.442333 
5031.250000 -61.640186 
5046.875000 -60.947292 
5062.500000 -60.315963 
5078.125000 -60.066608 
5093.750000 -59.672075 
5109.375000 -59.973546 
5125.000000 -60.266294 
5140.625000 -60.135201 
5156.250000 -60.392738 
5171.875000 -61.510022 
5187.500000 -62.813983 
5203.125000 -63.808689 
5218.750000 -64.316630 
5234.375000 -64.317124 
5250.000000 -63.821667 
5265.625000 -63.577835 
5281.250000 -63.545404 
5296.875000 -63.807884 
5312.500000 -64.174397 
5328.125000 -64.644560 
5343.750000 -64.901862 
5359.375000 -64.862918 
5375.000000 -64.520212 
5390.625000 -64.394995 
5406.250000 -63.994341 
5421.875000 -63.852994 
5437.500000 -63.544400 
5453.125000 -62.653897 
5468.750000 -61.831665 
5484.375000 -61.135388 
5500.000000 -60.790901 
5515.625000 -61.255294 
5531.250000 -61.704345 
5546.875000 -62.244117 
5562.500000 -62.777171 
5578.125000 -62.979463 
5593.750000 -62.853242 
5609.375000 -62.826640 
5625.000000 -62.877997 
5640.625000 -63.142862 
5656.250000 -63.622345 
5671.875000 -63.819970 
5687.500000 -63.798832 
5703.125000 -63.478009 
5718.750000 -63.312254 
5734.375000 -63.506192 
5750.000000 -63.620795 
5765.625000 -64.318082 
5781.250000 -64.523453 
5796.875000 -63.618712 
5812.500000 -62.650064 
5828.125000 -62.099662 
5843.750000 -62.209296 
5859.375000 -62.464809 
5875.000000 -62.851672 
5890.625000 -62.613627 
5906.250000 -62.415348 
5921.875000 -62.476919 
5937.500000 -63.162469 
5953.125000 -64.114252 
5968.750000 -64.390584 
5984.375000 -64.468122 
6000.000000 -64.917583 
6015.625000 -65.430801 
6031.250000 -66.232786 
6046.875000 -66.251262 
6062.500000 -66.258395 
6078.125000 -66.602591 
6093.750000 -67.091779 
6109.375000 -68.072530 
6125.000000 -68.762399 
6140.625000 -68.977660 
6156.250000 -69.214872 
6171.875000 -69.361470 
6187.500000 -70.004201 
6203.125000 -70.511077 
6218.750000 -70.958700 
6234.375000 -70.987824 
6250.000000 -71.185239 
6265.625000 -70.910928 
6281.250000 -70.250684 
6296.875000 -69.890618 
6312.500000 -69.349840 
6328.125000 -68.522221 
6343.750000 -67.465099 
6359.375000 -65.917200 
6375.000000 -65.145876 
6390.625000 -64.259522 
6406.250000 -63.663884 
6421.875000 -63.177809 
6437.500000 -62.221657 
6453.125000 -61.525055 
6468.750000 -61.011938 
6484.375000 -61.596463 
6500.000000 -62.282871 
6515.625000 -62.204196 
6531.250000 -61.918136 
6546.875000 -62.007551 
6562.500000 -62.740998 
6578.125000 -63.802729 
6593.750000 -64.839487 
6609.375000 -65.767299 
6625.000000 -65.905101 
6640.625000 -66.154313 
6656.250000 -66.967321 
6671.875000 -67.416009 
6687.500000 -67.624196 
6703.125000 -67.692566 
6718.750000 -67.505496 
6734.375000 -67.081845 
6750.000000 -66.533885 
6765.625000 -66.415353 
6781.250000 -66.312990 
6796.875000 -66.251917 
6812.500000 -67.001830 
6828.125000 -67.711485 
6843.750000 -68.006068 
6859.375000 -68.421746 
6875.000000 -69.331139 
6890.625000 -69.733753 
6906.250000 -70.294697 
6921.875000 -70.970167 
6937.500000 -71.347656 
6953.125000 -71.009864 
6968.750000 -70.966357 
6984.375000 -71.254201 
7000.000000 -71.493908 
7015.625000 -71.396980 
7031.250000 -71.703269 
7046.875000 -71.108688 
7062.500000 -70.021218 
7078.125000 -69.070124 
7093.750000 -68.557269 
7109.375000 -67.849094 
7125.000000 -67.413841 
7140.625000 -66.630096 
7156.250000 -65.775321 
7171.875000 -65.289268 
7187.500000 -65.487266 
7203.125000 -66.027769 
7218.750000 -66.852996 
7234.375000 -67.918954 
7250.000000 -68.660375 
7265.625000 -68.443191 
7281.250000 -68.571884 
7296.875000 -68.917556 
7312.500000 -69.454734 
7328.125000 -69.670356 
7343.750000 -69.858990 
7359.375000 -69.538808 
7375.000000 -68.880438 
7390.625000 -69.011009 
7406.250000 -69.865559 
7421.875000 -70.824868 
7437.500000 -71.712323 
7453.125000 -71.777118 
7468.750000 -71.680726 
7484.375000 -71.648571 
7500.000000 -71.991903 
7515.625000 -72.275202 
7531.250000 -72.101570 
7546.875000 -72.107843 
7562.500000 -71.778189 
7578.125000 -71.273530 
7593.750000 -71.668700 
7609.375000 -72.915092 
7625.000000 -74.088477 
7640.625000 -75.053733 
7656.250000 -75.300783 
7671.875000 -75.329495 
7687.500000 -75.357422 
7703.125000 -75.844123 
7718.750000 -76.771512 
7734.375000 -77.306223 
7750.000000 -77.001249 
7765.625000 -76.744842 
7781.250000 -76.487099 
7796.875000 -77.016275 
7812.500000 -77.996613 
7828.125000 -79.126210 
7843.750000 -80.423002 
7859.375000 -81.438079 
7875.000000 -82.060261 
7890.625000 -82.891404 
7906.250000 -83.783688 
7921.875000 -84.960307 
7937.500000 -86.647863 
7953.125000 -87.853390 
7968.750000 -87.661160 
7984.375000 -89.272383 
8000.000000 -93.776002 

==> weightingFuntionMSC.tikz <==

\begin{tikzpicture}

\begin{axis}[%
  width=\figurewidth,
  height=\figureheight,
  scale only axis,
  xmin=0, xmax=8000,
  xlabel={$f/\mathsf{Hz} \, \rightarrow$},
  xmajorgrids,
  ymin=-100, ymax=0,
  ylabel={$W(f)/\mathsf{dB} \,\rightarrow$},
  ymajorgrids,
  axis x line=bottom,
  axis y line=left]
  %
%   legend style={at={(0.03,0.97)},anchor=north west,draw=black,fill=white,%
%   legend cell align=left,font=\tiny},
%   legend columns=2]

  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
  \addplot [color=black, solid] table[x=x,y=y]{figures/weightingFuntionMSC.dat};
%   \addlegendentry{Lossless (low delay main)};
  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\end{axis}
\end{tikzpicture}%
